Steps towards a classification of $C^r$-generic dynamics close to homoclinic points

We present here the first part of a program for a classification of the generic dynamics close to homoclinic and heteroclinic points, in the $C^r$ topologies, $r\geq 1$. This paper only contains announcements and a few sketches of proofs; a forthcoming series of papers will present the proofs in details. The two prototypical examples of non-hyperbolic dynamics are homoclinic tangencies and heterodimensional cycles. Palis conjectured that they actually characterize densely non-hyperbolic dynamics. It is therefore important to understand what happens close to those bifurcations. We generalize classical results of Newhouse, Palis and Viana, for both tangencies and cycles: close to a homoclinic tangency or to a heterodimensional cycle there is abundance of diffeomorphisms exhibiting infinitely many sinks or sources if and only if the dynamics is not volume-hyperbolic. This proves in particular a conjecture of Turaev for homoclinic tangencies. An important result of Bonatti, Diaz, Pujals states that if a homoclinic class is $C^1$-robustly without dominated splitting, then nearby diffeomorphisms exhibit $C^1$-generically infinitely many sinks or sources. We show that this holds in higher regularities, under the further assumption that non-dominations are obtained through so-called "mechanisms". This includes all the examples of robustly non-dominated homoclinic classes one can build with the tools known up to now. We actually have a $C^r$-equivalent of a recent $C^1$-result of Bochi and Bonatti: we describe precisely the Lyapunov exponents along periodic points that may appear close to a homoclinic tangency or to a homoclinic class. The results of Newhouse, Palis and Viana were proven for the $C^r$ topologies, $r\geq 2$. Our results hold also in the $C^{1+\alpha}$ topologies.

==> contreexempledynamique.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'contreexempledynamique.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84402852)%
    \put(0,0){\includegraphics[width=\unitlength]{contreexempledynamique.pdf}}%
    \put(0.78520499,0.19696969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_2$}}}%
    \put(0.87433155,0.3573975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_1$}}}%
    \put(0.50974523,0.25967064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.37522282,0.6604278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_2$}}}%
    \put(0.57130125,0.76737967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_1$}}}%
    \put(0.51694773,0.68461899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0.87167152,0.26147134){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.02177492,0.12552385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E$}}}%
    \put(0.19283462,0.3055867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F$}}}%
    \put(0.14961953,0.20115022){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
  \end{picture}%
\endgroup%


==> diagrammedimplications.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagrammedimplications.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{718.28125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81472265)%
    \put(0,0){\includegraphics[width=\unitlength]{diagrammedimplications.pdf}}%
    \put(0.08862302,0.71336959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Prop 6.7}}}%
    \put(0.2,0.71336959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Prop 6.8}}}%
    \put(0.08305417,0.624268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 11 : robustization of \vskip 1mm
heteroclinic graphs }}}%
    \put(0.02179682,0.49061562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 2 (robustization 
of tang/cycles +
addendum)}}}%
    \put(0.37777362,0.68101394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 13}}}%
    \put(0.37820318,0.5908549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 4}}}%
    \put(0.57868175,0.6019926){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 3
(BDP)}}}%
    \put(0.56674849,0.67677429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cor 12 (generic BB)}}}%
    \put(0.75688493,0.6019926){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 3
(BDP vol hyp)}}}%
    \put(0.57868175,0.79133348){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 12
(BB)}}}%
    \put(0.72347183,0.79133348){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Prop 7.1:
Infinite connection 
is generic}}}%
    \put(0.42277671,0.45487339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 10 (Newhouse ph./vol hyp dichotomy
 for heteroclinic graphs)}}}%
    \put(0.42275397,0.33468784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 1 : Newhouse ph./vol hyp
dichotomy for cycles 
and tangencies}}}%
    \put(0.75847604,0.31082132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cor 10.1}}}%
    \put(-0.00047857,0.21217315){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Perturbative lemma  
(not stated in this paper)
also used in the proof of Th 12,  
that allows to send flags on others. }}}%
    \put(0.41161627,0.17876006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 6 : bundle tangencies/
domination dichotomy}}}%
    \put(0.69005873,0.17876006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 5 : $C^r$ version of~\cite{W,G2} 
tangencies/domination dichotomy}}}%
    \put(0.02674944,0.07347217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 3 (slightly adapted)}}}%
    \put(0.03012467,0.03184427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 7 (th 2 for the
 $C^{1+\alpha}$-topology}}}%
    \put(0.44502937,0.06738307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Th 7 (th 2 for the
 $C^{1+\alpha}$-topology}}}%
  \end{picture}%
\endgroup%


==> graphenoneulerien.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graphenoneulerien.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{375.0875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70069952)%
    \put(0,0){\includegraphics[width=\unitlength]{graphenoneulerien.pdf}}%
    \put(0.43644165,-0.02000004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$P$}}}%
    \put(0.43144942,0.65004471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$Q$}}}%
    \put(-0.12566534,0.39166724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\Orb(x)$}}}%
    \put(0.82684207,0.30635382){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\Orb(y)$}}}%
    \put(0.4850585,0.40714895){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\SMALL \smash{$\Orb(z)$}}}%
  \end{picture}%
\endgroup%

